Channel Pruning for Accelerating Very Deep Neural Networks

In this paper, we introduce a new channel pruning method to accelerate very deep convolutional neural networks.Given a trained CNN model, we propose an iterative two-step algorithm to effectively prune each layer, by a LASSO regression based channel selection and least square reconstruction. We further generalize this algorithm to multi-layer and multi-branch cases. Our method reduces the accumulated error and enhance the compatibility with various architectures. Our pruned VGG-16 achieves the state-of-the-art results by 5x speed-up along with only 0.3% increase of error. More importantly, our method is able to accelerate modern networks like ResNet, Xception and suffers only 1.4%, 1.0% accuracy loss under 2x speed-up respectively, which is significant. Code has been made publicly available.

==> rebuttal.txt <==
--To R1:
Special thanks for the comments. We are pleased to clarify the details and update the improper statements. 

Q1: clarify concepts, e.g. the formulation mixes depth and width.
A: We agree to improve the formulations. In Formu(1) each \beta_i is a scalar mask to Channel i, i.e. to drop the whole channel or not. So it aims to reducing number of channels rather than size of kernels. 

Q2: why not using the bias term.
A: Bias term is actually used but omitted in the formulation. (Line 212)

Q3: why the need for recovering. I would like to see the effect of the subproblem on W separately.
A: The LASSO step only updates \beta with limited freedom (dim = c) and thus insufficient for reconstruction. So we must adapt original conv weights(W, dim = k*k*c*n) to the newly selected input channels (i.e. subproblem of W). Without reconstruction, the accumulated error will be unacceptable for multi-layer pruning. For instance VGG 4x pruning, without reconstruction the error increases to 99% and even after fine tuning the score is 13.7%, which is still much worse than the counterparts. 

Q4: Would it be 'inter channel'?
A: Yes, it's a typo. Inter-channel rather than within channel. Also we agree to add better discussion in the introduction. 

Q5: Line 195 in the formulation is confusing to me.
A: Here "as much information" means selecting proper channel combination (not # of channels) to minimize the reconstruction error, which is done by LASSO. Note that c' is a fixed value associated to the desired speedup ratio (see Q7).  

Q6: How does this vary with respect to lambda? How about the sensitivity?
A: Details in Line 273. Note that the initial value for \lambda is not important because we apply LASSO multiple times with increasing \lambda until the sparsity constraint satisfies. So given c' the final \lambda is unique.

Q7: How do you define c'?
A: c' is the number of retained channels, which is manually set as it can be calculated from the desired speedup ratio. For whole-model speedup, given the overall speedup, we first assign speedup ratio for each layer (Line 516) then calculate each c'.

Q8: What about computational cost?
A: For VGG-16 it takes several minutes for optimization (Intel Xeon E5 CPU). 

Q9: I do not necessarily agree that later layers are less redundant. I also do not agree on modern networks being less redundant.
A: We are pleased to give more evidence. It's true in our experiments, which is measured by PCA energy and also empirically by the difficulty of pruning various of layers or models. See R3Q1 for a reference. 

Q10: Related work.
A: We agree to update some statements.

--To R2:

Q1: Top-1 accuracy is not reported for image classification.
A: On ImageNet top-5 error is more popular. Nevertheless, we are pleased to provide top-1 results (VGG-16 top-1 baseline: 29.5%)
Model			Top1/Top5 Inc Err(%)
(Table 1)
VGG_2x_FT		0.0/0.0
VGG_4x_FT		2.2/1.0
VGG_5x_FT		2.9/1.7
(Table 2)
VGG_3C_4x_FT	-0.3/0.0
VGG_3C_5x_FT	0.0/0.3
(Table 4)
From scratch	2.4/1.8
From scratch uni	3.4/2.4
Ours (FT)		2.2/1.0
Top-1 is still consistent with top-5 results, though the absolute drop is slightly larger. 

Q2: It is possible that the pruned network cannot keep mAP for higher localization requirements.
A: mAP@0.7 and mmAP@[0.5, 0.95] are provided:
(Table 5)
Speedup 		mmAP[0.5, 0.95] 	mAP@0.5 	mAP@0.7
original		36.7				68.7		45.1
2x				36.7				68.3		44.8
4x				35.1				66.9		32.5
Obviously, for higher localization requirements our speedup model does not suffer from large degradation.

Q3: How much is the time consumption for pruning channels, reconstructing filters, and finetuning the network?
A: Pruning channels and reconstructing filters usually take several minutes. Finetuning depends on platform. We fine tune network for less than 1/10 iterations of training from scratch (Line 397). 

Q4: it is unclear what data is used.
A: Line 209, Line 390. Images are randomly sampled from the training set. 

--To R3:
Q1. Analysis of the errors on each layer after the pruning.
A: We are pleased to give some evidences:
(1) Fig 4 implies that the latter layers are more difficult to prune, which is also consistent with the PCA energy:
VGG-16 feature map			PCA Energy(top 50% eigenvalues)
Conv1_1						99.8%
Conv2_1						96.7%
Conv3_1						94.8%
Conv3_2						92.3%
Conv4_1						89.9%
Conv4_2						81.8%
Obviously PCA energy of deeper layers are less concentrated, which means less redundancy.
(2) Accumulated layerwise pruning error: (VGG 4x)
Layer				Inc Err (%)
Conv1_2 			0
Conv2_1 			0.1
Conv2_2 			0.2
Conv3_1 			0.8
Conv3_2 			4.4
Conv3_3				4.2
Conv4_1 			5.7
Conv4_2 			7.4
Conv4_3 			7.9
Easy to see that errors are mainly introduced by pruning latter layers.

Q2. Simple alternatives of the proposed optimization algorithm.
A: Simple SGD seems difficult to optimized to an ideal local minimal. For example, we use SGD to prune some single VGG-16 layers: (4x speedup)
Layer			Inc Err (%)
Conv1_1			1.0
Conv2_1			2.5
Conv3_1			1.8
Conv3_2			3.2
Conv4_1			3.3
Conv4_2			6.0
Compared with Fig 4, SGD is obviously worse than our optimization method. 

Q3. it would be worthwhile to also compare with the simple alternative of reducing the depth, and reducing both the depth AND # channels (train end-to-end).
A: Preliminary results show that shallower and narrower VGG models are much worse than our pruned ones (same speedup ratio). However, we are not sure whether it is true for other models. In our opinion it belongs to the field of model design and should be orthogonal to model pruning, i.e. we can still apply pruning on the newly designed models. 

